Coding for Optical Communications -- Can We Approach the Shannon Limit With Low Complexity?

Approaching capacity with low complexity is a very challenging task. In this paper, we review and compare three promising coding solutions to achieve that, which are suitable for future very high-throughput, low-complexity optical communications.

==> data/results_ad.txt <==
snr ber 
7.608 7.182796e-08
7.573 1.242078e-06
7.538 1.717270e-05
7.504 1.280809e-04
7.470 6.501426e-04
7.437 1.989985e-03
7.405 4.421760e-03
7.372 7.457934e-03
7.341 9.639478e-03
7.309 1.133974e-02
7.278 1.251608e-02
7.247 1.339868e-02



==> data/results_kschi1.txt <==
snr fer ber frames avg_iter
4.600000 1.000e+00 4.098e-02 103 9.000e+00
4.700000 1.000e+00 3.869e-02 103 9.000e+00
4.800000 1.000e+00 3.629e-02 103 9.000e+00
4.900000 1.000e+00 3.399e-02 103 9.000e+00
5.000000 1.000e+00 3.134e-02 103 9.000e+00
5.100000 1.000e+00 2.875e-02 103 9.000e+00
5.200000 1.000e+00 2.617e-02 103 9.000e+00
5.300000 1.000e+00 2.291e-02 103 9.000e+00
5.400000 1.000e+00 1.951e-02 103 9.000e+00
5.500000 1.000e+00 1.614e-02 103 9.000e+00
5.600000 1.000e+00 1.220e-02 103 9.000e+00
5.700000 1.000e+00 8.392e-03 103 9.000e+00
5.800000 1.000e+00 5.962e-03 103 9.000e+00
5.900000 1.000e+00 4.648e-03 103 9.000e+00
6.000000 1.000e+00 4.049e-03 103 9.000e+00


==> data/results_kschi2.txt <==
snr fer ber frames avg_iter
4.600000 1.000e+00 4.243e-02 103 1.800e+01
4.700000 1.000e+00 4.016e-02 103 1.800e+01
4.800000 1.000e+00 3.796e-02 103 1.800e+01
4.900000 1.000e+00 3.573e-02 103 1.800e+01
5.000000 1.000e+00 3.317e-02 103 1.800e+01
5.100000 1.000e+00 3.082e-02 103 1.800e+01
5.200000 1.000e+00 2.823e-02 103 1.800e+01
5.300000 1.000e+00 2.489e-02 103 1.800e+01
5.400000 1.000e+00 2.045e-02 103 1.800e+01
5.500000 1.000e+00 1.320e-02 103 1.800e+01
5.600000 1.000e+00 5.569e-03 103 1.799e+01
5.700000 1.000e+00 4.245e-03 103 1.744e+01
5.800000 1.000e+00 3.907e-03 103 1.600e+01
5.900000 1.000e+00 3.754e-03 103 1.429e+01
6.000000 1.000e+00 3.545e-03 103 1.199e+01


==> data/results_pc.txt <==
snr ber 
7.010300e+00 1.823299e-02 
7.110300e+00 1.618501e-02 
7.210300e+00 1.389806e-02 
7.260300e+00 1.264851e-02 
7.310300e+00 1.068378e-02 
7.360300e+00 7.122827e-03 
7.380300e+00 6.005938e-03 
7.400300e+00 4.092908e-03 
7.410300e+00 3.585901e-03 
7.430300e+00 2.076746e-03 
7.450300e+00 1.138645e-03 
7.470300e+00 4.596950e-04 
7.490300e+00 1.909852e-04 
7.500300e+00 1.098846e-04 
7.510300e+00 5.949734e-05 
7.520300e+00 3.240013e-05 
7.530300e+00 1.976586e-05 
7.540300e+00 6.027892e-06 
7.560300e+00 1.536476e-06 
7.590300e+00 3.246172e-08 


==> data/results_pc_fixed.txt <==
ebno ber 
4 1.823299e-02 
4.100000e+00 1.618501e-02 
4.200000e+00 1.389806e-02 
4.250000e+00 1.264851e-02 
4.300000e+00 1.068378e-02 
4.350000e+00 7.122827e-03 
4.370000e+00 6.005938e-03 
4.390000e+00 4.092908e-03 
4.400000e+00 3.585901e-03 
4.420000e+00 2.076746e-03 
4.440000e+00 1.138645e-03 
4.460000e+00 4.596950e-04 
4.480000e+00 1.909852e-04 
4.490000e+00 1.098846e-04 
4.500000e+00 5.949734e-05 
4.510000e+00 3.240013e-05 
4.520000e+00 1.976586e-05 
4.530000e+00 6.027892e-06 
4.550000e+00 1.536476e-06 
4.580000e+00 3.246172e-08 


==> data/results_sc-dv=4_dc_24_L=50_Q=320_bmp.txt <==
snr fer ber frames avg_iter
5.900000 1.378e-01 3.703e-02 225 2.260e+02
6.000000 9.646e-03 2.439e-03 3110 2.260e+02
6.100000 3.056e-04 7.336e-05 98170 2.260e+02
6.2 9.71e-6 2.29e-6


==> data/results_sc-dv=4_dc_24_L=50_Q=320_full.txt <==
snr fer ber frames avg_iter
4.600000 1.000e+00 3.412e-02 48 1.000e+03
4.700000 9.800e-01 2.791e-02 50 9.857e+02
4.800000 8.364e-01 1.448e-02 55 8.707e+02
4.900000 9.901e-02 1.475e-03 404 2.130e+02
5.000000 1.959e-03 2.168e-05 15821 6.783e+01
5.1 2e-6 1.6e-8


==> data/results_sc-dv=4_dc_24_L=50_Q=320_qmp.txt <==
snr fer ber frames avg_iter
5.400000 2.358e-02 5.192e-03 1272 3.130e+02
5.500000 4.412e-04 9.526e-05 67994 3.130e+02
5.6 1.10e-5 1.86e-6


==> data/results_sc-dv=4_dc_24_L=50_Q=320_tmp.txt <==
snr fer ber frames avg_iter
5.400000 1.538e-01 3.531e-02 208 2.020e+02
5.500000 6.070e-03 1.351e-03 4942 2.020e+02
5.600000 1.001e-04 2.104e-05 299844 2.020e+02


==> data/results_sc.txt <==
snr ber
4.5	0.01318
	4.55	0.01255
	4.6	0.01186
	4.65	0.0111
	4.68	0.01056
	4.7	0.01014
	4.72	0.009226
	4.76	0.007936
	4.77	0.0057
	4.78	0.003328309881457
	4.79	0.0016622625
	4.8	0.00037565
	4.802	1.376e-07


==> data/results_sc_dv=4_dc=40_L=50_Q=520_bmp.txt <==
snr fer ber frames avg_iter
6.830000 5.271e-02 1.441e-02 702 3.380e+02
6.850000 1.988e-02 5.261e-03 1610 3.380e+02
6.900000 1.341e-03 3.377e-04 22367 3.380e+02
7.0 2.2e-6 8e-7


==> data/results_sc_dv=4_dc=40_L=50_Q=520_full.txt <==
snr fer ber frames avg_iter
5.700000 1.000e+00 2.172e-02 39 1.000e+03
5.800000 1.000e+00 1.866e-02 36 1.000e+03
5.900000 9.268e-01 1.143e-02 41 9.444e+02
6.000000 5.734e-02 4.235e-04 593 1.806e+02
6.1 2.1e-5 1.49e-07 


==> data/results_sc_dv=4_dc=40_L=50_Q=520_qmp.txt <==
snr fer ber frames avg_iter
6.350000 7.556e-02 1.584e-02 450 2.150e+02
6.400000 1.157e-02 2.393e-03 2593 2.150e+02
6.5 3.00e-05 6.03e-06


==> data/results_sc_dv=4_dc=40_L=50_Q=520_tmp.txt <==
snr fer ber frames avg_iter
6.400000 8.499e-02 1.691e-02 353 2.280e+02
6.500000 4.232e-04 8.008e-05 70883 2.280e+02
6.6 1.28e-6 2.46e-7


==> data/uncoded_ber_biawgn.txt <==
snr ber 
2 1.036610e-01 
2.100000e+00 1.014330e-01 
2.200000e+00 9.845800e-02 
2.300000e+00 9.594800e-02 
2.400000e+00 9.392500e-02 
2.500000e+00 9.111800e-02 
2.600000e+00 8.850900e-02 
2.700000e+00 8.599500e-02 
2.800000e+00 8.370200e-02 
2.900000e+00 8.073300e-02 
3 7.946800e-02 
3.100000e+00 7.624000e-02 
3.200000e+00 7.404300e-02 
3.300000e+00 7.224000e-02 
3.400000e+00 6.925000e-02 
3.500000e+00 6.758900e-02 
3.600000e+00 6.481400e-02 
3.700000e+00 6.259200e-02 
3.800000e+00 6.039700e-02 
3.900000e+00 5.875900e-02 
4 5.682100e-02 
4.100000e+00 5.416400e-02 
4.200000e+00 5.217000e-02 
4.300000e+00 5.062300e-02 
4.400000e+00 4.872900e-02 
4.500000e+00 4.655800e-02 
4.600000e+00 4.465200e-02 
4.700000e+00 4.294600e-02 
4.800000e+00 4.098100e-02 
4.900000e+00 3.926300e-02 
5 3.759100e-02 
5.100000e+00 3.587200e-02 
5.200000e+00 3.427700e-02 
5.300000e+00 3.276600e-02 
5.400000e+00 3.136700e-02 
5.500000e+00 2.946500e-02 
5.600000e+00 2.845700e-02 
5.700000e+00 2.682100e-02 
5.800000e+00 2.550800e-02 
5.900000e+00 2.418800e-02 
6 2.281400e-02 
6.100000e+00 2.203800e-02 
6.200000e+00 2.067800e-02 
6.300000e+00 1.936900e-02 
6.400000e+00 1.841200e-02 
6.500000e+00 1.742400e-02 
6.600000e+00 1.629700e-02 
6.700000e+00 1.512800e-02 
6.800000e+00 1.429500e-02 
6.900000e+00 1.335900e-02 
7 1.268800e-02 
7.100000e+00 1.169400e-02 
7.200000e+00 1.112700e-02 
7.300000e+00 1.006100e-02 
7.400000e+00 9.559000e-03 
7.500000e+00 8.834000e-03 
7.600000e+00 8.272000e-03 
7.700000e+00 7.729000e-03 
7.800000e+00 6.990000e-03 
7.900000e+00 6.619000e-03 
8 5.997000e-03 

